Photometric Flaring Fraction of M dwarf Stars from the SkyMapper Southern Survey

We present our search for flares from M dwarf stars in the SkyMapper Southern Survey DR1, which covers nearly the full Southern hemisphere with six-filter sequences that are repeatedly observed in the passbands $uvgriz$. This allows us to identify bona-fide flares in single-epoch observations on timescales of less than four minutes. Using a correlation-based outlier search algorithm we find 254 flare events in the amplitude range of $\Delta u \sim 0.1$ to 5~mag. In agreement with previous work, we observe the flaring fraction of M dwarfs to increase from $\sim 30$ to $\sim $1,000 per million stars for spectral types M0 to M5. We also confirm the decrease in flare fraction with larger vertical distance from the Galactic plane that is expected from declining stellar activity with age. Based on precise distances from Gaia DR2, we find a steep decline in the flare fraction from the plane to 150~pc vertical distance and a significant flattening towards larger distances. We then reassess the strong type dependence in the flaring fraction with a volume-limited sample within a distance of 50~pc from the Sun: in this sample the trend disappears and we find instead a constant fraction of $\sim$1,650 per million stars for spectral types M1 to M5. Finally, large-amplitude flares with $\Delta i > 1$ mag are very rare with a fraction of $\sim 0.5$ per million M dwarfs. Hence, we expect that M-dwarf flares will not confuse SkyMapper's search for kilonovae from gravitational-wave events.

==> 00README.XXX.txt <==
nohypertex
